Rapid X-ray variability of the gamma-ray binary LS I+61 303

The gamma-ray binary LS I+61 303 has been widely monitored at different wavelengths since its discovery more than sixty years ago. However, the nature of the compact object and the peculiar behavior of the system are still largely debated. Aimed at investigating the rapid X-ray variability of LS I+61 303, we have analysed all the archival RXTE/PCA data of the source, taken between 1996 and 2011. The timing analysis yields a periodicity of $P\sim 26.6\pm 0.3$ days, which is statistically compatible with several periodicities reported in the literature for LS I+61 303. Using this period, we performed a data phase-resolved analysis to produce a set of phase-bin-averaged energy spectra and power density spectra. These power density spectra are dominated by weak red noise below 0.1 Hz, and show no signal above this frequency. The amplitude of the red noise varies mildly with the phase, and shows a maximum that coincides with a dip of the X-ray flux and a softer photon index. Aside from low-frequency noise, this analysis does not provide any statistically significant periodic or quasi-periodic timing feature in the RXTE/PCA data of LS I+61 303.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
